Stellar surface information from the Ca II H&K lines I. Intensity profiles of the solar activity components

The detection of Earth-like planets with the radial-velocity method is currently limited by the presence of stellar activity signatures. On rotational timescales, spots and plages (or faculae) are known to introduce different RV signals, but their corrections require better activity proxies. The best-known chromospheric activity proxies in the visible are the Ca II H & K lines, but the physical quantities measured by their profiles need to be clarified. We first investigate resolved images of the Sun in order to better understand the spectrum of plages, spots, and the network using the Meudon spectroheliogram. We show that distinct line profiles are produced by plages, spots, and by the network component and we also derived the center-to-limb variations of the three profiles. Some care is required to disentangle their contributions due to their similarities. By combining disk-integrated spectra from the ISS high-resolution spectrograph with SDO direct images of the Sun, we managed to extract a high-resolution emission spectrum of the different components, which tend to confirm the spectra extracted from the Meudon spectroheliogram datacubes. Similar results were obtained with the HARPS-N Sun-as-a-star spectra. We concluded using a three-component model that the temporal variation of the popular S-index contains, on average for the 24th solar cycle: 70 +/- 12% of plage, 26 +/- 12% of network and 4 +/- 4% of spots. This preliminary investigation suggests that a detailed study of the Ca II H & K profiles may provide rich information about the filling factor and distribution of different types of active regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
